Divide and Recombine for Large and Complex Data: Model Likelihood Functions using MCMC

In Divide & Recombine (D&R), big data are divided into subsets, each analytic method is applied to subsets, and the outputs are recombined. This enables deep analysis and practical computational performance. An innovate D\&R procedure is proposed to compute likelihood functions of data-model (DM) parameters for big data. The likelihood-model (LM) is a parametric probability density function of the DM parameters. The density parameters are estimated by fitting the density to MCMC draws from each subset DM likelihood function, and then the fitted densities are recombined. The procedure is illustrated using normal and skew-normal LMs for the logistic regression DM.

==> abstract.txt <==
The data are divided into subsets. A parametric density for the
data model (DM) parameters serves as a model for the likelihood function (LM). 
So to there are LM parameters. The LM is fitted to MCMC draws from the
likelihood function of each subset. The recombination is a product of the fitted
subset LMs. The choice of LM needs to consider the computational cost for the
recombination. A number of diagnostic methods are used to assess how well the
LM fits the true likelihood. Their design is similar to that of diagnostic
methods used to assess how well the data model fits the data.  As with
diagnostics for DMs, it can happen that the result of diagnostics for
LMs leads to the conclusion that another parametric LM needs to be used.
This modeling approach to likelihood functions for big data is illustrated
using normal and skewed normal LMs for the logistic regression DM.


==> poll_data.csv <==
"","fips","total_voters","sample_voters","sample_clinton"
"1",6001,199445,100,52
"2",6003,241,198,94
"3",6005,3769,150,75
"4",6007,24202,103,33
"5",6009,5126,104,54
"6",6011,1275,100,45
"7",6013,117523,122,68
"8",6015,2388,179,81
"9",6017,20130,166,79
"10",6019,55285,155,92
"11",6021,1321,177,95
"12",6023,19470,153,46
"13",6025,8597,196,129
"14",6027,1749,124,53
"15",6029,33340,112,60
"16",6031,6623,163,98
"17",6033,5189,127,62
"18",6035,1516,198,91
"19",6037,1035968,144,61
"20",6039,8688,101,54
"21",6041,47288,123,71
"22",6043,2048,115,62
"23",6045,7390,140,43
"24",6047,12577,126,61
"25",6049,551,200,81
"26",6051,1681,118,61
"27",6053,30311,146,90
"28",6055,12242,177,99
"29",6057,14154,187,75
"30",6059,226598,165,93
"31",6061,30402,112,69
"32",6063,2747,173,65
"33",6065,123078,152,90
"34",6067,119943,166,88
"35",6069,3504,101,62
"36",6071,124555,124,69
"37",6073,253744,138,75
"38",6075,153003,140,83
"39",6077,42003,121,81
"40",6079,33266,175,99
"41",6081,77763,189,118
"42",6083,46898,184,97
"43",6085,181757,162,105
"44",6087,45486,150,59
"45",6089,12290,113,58
"46",6091,493,183,81
"47",6093,3962,106,39
"48",6095,55903,177,106
"49",6097,88257,128,70
"50",6099,27885,117,69
"51",6101,4340,120,65
"52",6103,3117,154,86
"53",6105,1568,103,40
"54",6107,14414,168,106
"55",6109,5557,182,100
"56",6111,85219,130,65
"57",6113,24260,163,81
"58",6115,3387,196,85

